On the width of cold fronts in clusters of galaxies due to conduction

We consider the impact of thermal conduction in clusters of galaxies on the (unmagnetized) interface between a cold gaseous cloud and a hotter gas flowing over the cloud (the so-called cold front). We argue that near the stagnation point of the flow conduction creates a spatially extended layer of constant thickness $\Delta$, where $\Delta$ is of order $\sim\sqrt{kR/U}$, and $R$ is the curvature radius of the cloud, $U$ is the velocity of the flow at infinity, and $k$ is the conductivity of the gas. For typical parameters of the observed fronts, one finds $\Delta \ll R$. The formation time of such a layer is $\sim R/U$. Once the layer is formed, its thickness only slowly varies with time and the quasi-steady layer may persist for many characteristic time scales. Based on these simple arguments one can use the observed width of the cold fronts in galaxy clusters to constrain the effective thermal conductivity of the intra-cluster medium.

==> readme.txt <==
% readme.txt v1.1 2001 February 09
% for Monthly Notices LaTeX class file
%
% The files for mn2e are as follows:
% readme.txt      this file
% mn2e.cls        MNRAS LaTeX 2e class file
% mn2e.bst        BibTeX style file
% new_feat.tex    list of features new to the class file
%                 This may be typeset to produce a DVI file
%                 if required
%
% For general instructions on preparing Monthly Notices papers in
% LaTeX, please refer to the MNRAS LaTeX style guide for authors,
% available on the CTAN sites in subdirectory
% /tex-archive/macros/latex209/mnras.
%
% Note that there is a known bug in the .bst file: for very
% long author lists BibTeX reports an error. 
% We are aware of the problem and hope to correct this
% in a future release
